Numerical techniques for geodesic approximation in Riemannian shape optimization

Shape optimization is commonly applied in engineering to optimize shapes with respect to an objective functional relying on PDE solutions. In this paper, we view shape optimization as optimization on Riemannian shape manifolds. We consider so-called outer metrics on the diffeomorphism group to solve PDE-constrained shape optimization problems efficiently. Commonly, the numerical solution of such problems relies on the Riemannian version of the steepest descent method. One key difference between this version and the standard method is that iterates are updated via geodesics or retractions. Due to the lack of explicit expressions for geodesics, for most of the previously proposed metrics, very limited progress has been made in this direction. Leveraging the existence of explicit expressions for the geodesic equations associated to the outer metrics on the diffeomorphism group, we aim to study the viability of using such equations in the context of PDE-constrained shape optimization. However, solving geodesic equations is computationally challenging and often restrictive. Therefore, this paper discusses potential numerical approaches to simplify the numerical burden of using geodesics, making the proposed method computationally competitive with previously established methods.

==> Data/history_s_0.txt <==
iter,    objective,   norm_felas,  msh_quality
   1,  -1.1269e-02,   8.3540e-02,   7.7163e-01
   2,  -2.7358e-02,   6.9114e-02,   7.6764e-01
   3,  -3.8928e-02,   5.7457e-02,   7.6417e-01
   4,  -4.7439e-02,   4.7986e-02,   7.6113e-01
   5,  -5.3842e-02,   4.0257e-02,   7.5845e-01
   6,  -5.8768e-02,   3.3928e-02,   7.5608e-01
   7,  -6.2643e-02,   2.8731e-02,   7.5397e-01
   8,  -6.5756e-02,   2.4454e-02,   7.5209e-01
   9,  -6.8308e-02,   2.0927e-02,   7.5040e-01
  10,  -7.0440e-02,   1.8014e-02,   7.4887e-01
  11,  -7.2251e-02,   1.5606e-02,   7.4748e-01
  12,  -7.3812e-02,   1.3613e-02,   7.4621e-01
  13,  -7.5176e-02,   1.1962e-02,   7.4506e-01
  14,  -7.6380e-02,   1.0592e-02,   7.4399e-01
  15,  -7.7453e-02,   9.4543e-03,   7.4301e-01
  16,  -7.8417e-02,   8.5074e-03,   7.4210e-01
  17,  -7.9289e-02,   7.7172e-03,   7.4125e-01
  18,  -8.0082e-02,   7.0553e-03,   7.4046e-01
  19,  -8.0807e-02,   6.4981e-03,   7.3972e-01
  20,  -8.1472e-02,   6.0263e-03,   7.3903e-01
  21,  -8.2084e-02,   5.6240e-03,   7.3838e-01
  22,  -8.2649e-02,   5.2782e-03,   7.3777e-01
  23,  -8.3171e-02,   4.9784e-03,   7.3720e-01
  24,  -8.3656e-02,   4.7161e-03,   7.3665e-01
  25,  -8.4107e-02,   4.4843e-03,   7.3614e-01
  26,  -8.4527e-02,   4.2778e-03,   7.3565e-01
  27,  -8.4918e-02,   4.0921e-03,   7.3519e-01
  28,  -8.5284e-02,   3.9238e-03,   7.3475e-01
  29,  -8.5626e-02,   3.7701e-03,   7.3433e-01
  30,  -8.5946e-02,   3.6288e-03,   7.3393e-01
  31,  -8.6246e-02,   3.4981e-03,   7.3355e-01
  32,  -8.6528e-02,   3.3767e-03,   7.3319e-01
  33,  -8.6793e-02,   3.2633e-03,   7.3285e-01
  34,  -8.7042e-02,   3.1570e-03,   7.3252e-01
  35,  -8.7277e-02,   3.0572e-03,   7.3221e-01
  36,  -8.7498e-02,   2.9630e-03,   7.3192e-01
  37,  -8.7707e-02,   2.8741e-03,   7.3163e-01
  38,  -8.7905e-02,   2.7900e-03,   7.3136e-01
  39,  -8.8091e-02,   2.7102e-03,   7.3110e-01
  40,  -8.8268e-02,   2.6345e-03,   7.3086e-01
  41,  -8.8435e-02,   2.5626e-03,   7.3062e-01
  42,  -8.8594e-02,   2.4943e-03,   7.3040e-01
  43,  -8.8744e-02,   2.4292e-03,   7.3019e-01
  44,  -8.8887e-02,   2.3673e-03,   7.2998e-01
  45,  -8.9023e-02,   2.3083e-03,   7.2979e-01
  46,  -8.9153e-02,   2.2520e-03,   7.2960e-01
  47,  -8.9276e-02,   2.1984e-03,   7.2943e-01
  48,  -8.9394e-02,   2.1473e-03,   7.2926e-01
  49,  -8.9506e-02,   2.0985e-03,   7.2910e-01
  50,  -8.9613e-02,   2.0519e-03,   7.2895e-01
  51,  -8.9715e-02,   2.0075e-03,   7.2880e-01
  52,  -8.9813e-02,   1.9650e-03,   7.2867e-01
  53,  -8.9906e-02,   1.9245e-03,   7.2854e-01
  54,  -8.9996e-02,   1.8857e-03,   7.2841e-01
  55,  -9.0082e-02,   1.8487e-03,   7.2830e-01
  56,  -9.0164e-02,   1.8134e-03,   7.2818e-01
  57,  -9.0243e-02,   1.7795e-03,   7.2808e-01
  58,  -9.0319e-02,   1.7472e-03,   7.2798e-01
  59,  -9.0392e-02,   1.7162e-03,   7.2788e-01
  60,  -9.0463e-02,   1.6866e-03,   7.2780e-01
  61,  -9.0530e-02,   1.6583e-03,   7.2771e-01
  62,  -9.0596e-02,   1.6311e-03,   7.2763e-01
  63,  -9.0658e-02,   1.6051e-03,   7.2756e-01
  64,  -9.0719e-02,   1.5801e-03,   7.2749e-01
  65,  -9.0778e-02,   1.5562e-03,   7.2742e-01
  66,  -9.0834e-02,   1.5332e-03,   7.2736e-01
  67,  -9.0889e-02,   1.5112e-03,   7.2730e-01
  68,  -9.0942e-02,   1.4900e-03,   7.2725e-01
  69,  -9.0993e-02,   1.4697e-03,   7.2720e-01
  70,  -9.1043e-02,   1.4501e-03,   7.2715e-01
  71,  -9.1091e-02,   1.4313e-03,   7.2711e-01
  72,  -9.1138e-02,   1.4132e-03,   7.2707e-01
  73,  -9.1183e-02,   1.3957e-03,   7.2703e-01
  74,  -9.1227e-02,   1.3789e-03,   7.2700e-01
  75,  -9.1269e-02,   1.3627e-03,   7.2697e-01
  76,  -9.1311e-02,   1.3470e-03,   7.2694e-01
  77,  -9.1351e-02,   1.3318e-03,   7.2692e-01
  78,  -9.1390e-02,   1.3172e-03,   7.2690e-01
  79,  -9.1428e-02,   1.3031e-03,   7.2688e-01
  80,  -9.1466e-02,   1.2893e-03,   7.2686e-01
  81,  -9.1502e-02,   1.2761e-03,   7.2685e-01
  82,  -9.1537e-02,   1.2632e-03,   7.2683e-01
  83,  -9.1571e-02,   1.2507e-03,   7.2682e-01
  84,  -9.1605e-02,   1.2386e-03,   7.2677e-01
  85,  -9.1637e-02,   1.2268e-03,   7.2552e-01
  86,  -9.1669e-02,   1.2153e-03,   7.2429e-01
  87,  -9.1701e-02,   1.2042e-03,   7.2307e-01
  88,  -9.1731e-02,   1.1933e-03,   7.2188e-01
  89,  -9.1761e-02,   1.1827e-03,   7.2070e-01
  90,  -9.1790e-02,   1.1723e-03,   7.1954e-01
  91,  -9.1818e-02,   1.1623e-03,   7.1840e-01
  92,  -9.1846e-02,   1.1524e-03,   7.1727e-01
  93,  -9.1873e-02,   1.1428e-03,   7.1617e-01
  94,  -9.1900e-02,   1.1333e-03,   7.1507e-01
  95,  -9.1926e-02,   1.1241e-03,   7.1400e-01
  96,  -9.1952e-02,   1.1151e-03,   7.1294e-01
  97,  -9.1977e-02,   1.1062e-03,   7.1189e-01
  98,  -9.2001e-02,   1.0975e-03,   7.1086e-01
  99,  -9.2025e-02,   1.0890e-03,   7.0985e-01
 100,  -9.2049e-02,   1.0806e-03,   7.0885e-01
 101,  -9.2072e-02,   1.0724e-03,   7.0786e-01
 102,  -9.2094e-02,   1.0643e-03,   7.0689e-01
 103,  -9.2117e-02,   1.0563e-03,   7.0594e-01
 104,  -9.2138e-02,   1.0485e-03,   7.0499e-01
 105,  -9.2160e-02,   1.0408e-03,   7.0406e-01
 106,  -9.2181e-02,   1.0332e-03,   7.0314e-01
 107,  -9.2202e-02,   1.0257e-03,   7.0224e-01
 108,  -9.2222e-02,   1.0183e-03,   7.0135e-01
 109,  -9.2242e-02,   1.0110e-03,   7.0047e-01
 110,  -9.2261e-02,   1.0038e-03,   6.9960e-01
 111,  -9.2280e-02,   9.9671e-04,   6.9874e-01
 112,  -9.2299e-02,   9.8970e-04,   6.9790e-01
 113,  -9.2318e-02,   9.8277e-04,   6.9706e-01
 114,  -9.2336e-02,   9.7593e-04,   6.9624e-01
 115,  -9.2354e-02,   9.6916e-04,   6.9543e-01
 116,  -9.2372e-02,   9.6247e-04,   6.9463e-01
 117,  -9.2389e-02,   9.5586e-04,   6.9384e-01
 118,  -9.2406e-02,   9.4931e-04,   6.9306e-01
 119,  -9.2423e-02,   9.4283e-04,   6.9229e-01
 120,  -9.2439e-02,   9.3641e-04,   6.9154e-01
 121,  -9.2455e-02,   9.3006e-04,   6.9079e-01
 122,  -9.2471e-02,   9.2377e-04,   6.9005e-01
 123,  -9.2487e-02,   9.1754e-04,   6.8932e-01
 124,  -9.2502e-02,   9.1137e-04,   6.8860e-01
 125,  -9.2518e-02,   9.0525e-04,   6.8789e-01
 126,  -9.2533e-02,   8.9919e-04,   6.8719e-01
 127,  -9.2547e-02,   8.9318e-04,   6.8649e-01
 128,  -9.2562e-02,   8.8722e-04,   6.8581e-01
 129,  -9.2576e-02,   8.8131e-04,   6.8513e-01
 130,  -9.2590e-02,   8.7546e-04,   6.8447e-01
 131,  -9.2604e-02,   8.6965e-04,   6.8381e-01
 132,  -9.2618e-02,   8.6388e-04,   6.8316e-01
 133,  -9.2631e-02,   8.5817e-04,   6.8252e-01
 134,  -9.2644e-02,   8.5250e-04,   6.8188e-01
 135,  -9.2657e-02,   8.4687e-04,   6.8125e-01
 136,  -9.2670e-02,   8.4128e-04,   6.8063e-01
 137,  -9.2683e-02,   8.3574e-04,   6.8002e-01
 138,  -9.2695e-02,   8.3024e-04,   6.7942e-01
 139,  -9.2708e-02,   8.2479e-04,   6.7882e-01
 140,  -9.2720e-02,   8.1937e-04,   6.7823e-01
 141,  -9.2732e-02,   8.1399e-04,   6.7765e-01
 142,  -9.2743e-02,   8.0865e-04,   6.7707e-01
 143,  -9.2755e-02,   8.0335e-04,   6.7650e-01
 144,  -9.2766e-02,   7.9809e-04,   6.7594e-01
 145,  -9.2778e-02,   7.9287e-04,   6.7539e-01
 146,  -9.2789e-02,   7.8768e-04,   6.7484e-01
 147,  -9.2800e-02,   7.8254e-04,   6.7429e-01
 148,  -9.2810e-02,   7.7742e-04,   6.7376e-01
 149,  -9.2821e-02,   7.7235e-04,   6.7323e-01
 150,  -9.2831e-02,   7.6731e-04,   6.7270e-01
 151,  -9.2842e-02,   7.6230e-04,   6.7219e-01
 152,  -9.2852e-02,   7.5733e-04,   6.7167e-01
 153,  -9.2862e-02,   7.5240e-04,   6.7117e-01
 154,  -9.2872e-02,   7.4750e-04,   6.7067e-01
 155,  -9.2882e-02,   7.4263e-04,   6.7017e-01
 156,  -9.2891e-02,   7.3780e-04,   6.6968e-01
 157,  -9.2901e-02,   7.3300e-04,   6.6920e-01
 158,  -9.2910e-02,   7.2823e-04,   6.6872e-01


==> Data/history_s_2.txt <==
iter,    objective,   norm_felas,  msh_quality
   1,  -1.1269e-02,   2.2473e-01,   7.5136e-01
   2,  -7.7213e-02,   7.2823e-02,   6.7983e-01
   3,  -8.6479e-02,   3.6145e-02,   6.4250e-01
   4,  -8.9274e-02,   2.0822e-02,   6.2259e-01
   5,  -9.0437e-02,   1.4080e-02,   6.1218e-01
   6,  -9.1075e-02,   1.1176e-02,   6.0675e-01
   7,  -9.1504e-02,   9.8019e-03,   6.0400e-01
   8,  -9.1831e-02,   8.9500e-03,   6.0270e-01
   9,  -9.2094e-02,   8.2671e-03,   6.0208e-01
  10,  -9.2311e-02,   7.6507e-03,   6.0106e-01
  11,  -9.2494e-02,   7.0775e-03,   6.0030e-01
  12,  -9.2648e-02,   6.5446e-03,   5.9250e-01
  13,  -9.2780e-02,   6.0525e-03,   5.8494e-01
  14,  -9.2892e-02,   5.6010e-03,   5.7800e-01
  15,  -9.2988e-02,   5.1885e-03,   5.7163e-01
  16,  -9.3071e-02,   4.8125e-03,   5.6575e-01
  17,  -9.3143e-02,   4.4700e-03,   5.6032e-01
  18,  -9.3205e-02,   4.1581e-03,   5.5531e-01
  19,  -9.3259e-02,   3.8739e-03,   5.5066e-01
  20,  -9.3307e-02,   3.6146e-03,   5.4636e-01
  21,  -9.3348e-02,   3.3778e-03,   5.4237e-01
  22,  -9.3385e-02,   3.1612e-03,   5.3867e-01
  23,  -9.3418e-02,   2.9628e-03,   5.3523e-01
  24,  -9.3447e-02,   2.7809e-03,   5.3203e-01
  25,  -9.3473e-02,   2.6137e-03,   5.2905e-01
  26,  -9.3496e-02,   2.4600e-03,   5.2629e-01
  27,  -9.3517e-02,   2.3184e-03,   5.2371e-01
  28,  -9.3535e-02,   2.1878e-03,   5.2131e-01
  29,  -9.3552e-02,   2.0672e-03,   5.1907e-01
  30,  -9.3567e-02,   1.9557e-03,   5.1698e-01
  31,  -9.3581e-02,   1.8525e-03,   5.1503e-01
  32,  -9.3594e-02,   1.7568e-03,   5.1321e-01
  33,  -9.3605e-02,   1.6680e-03,   5.1151e-01
  34,  -9.3616e-02,   1.5854e-03,   5.0993e-01
  35,  -9.3626e-02,   1.5087e-03,   5.0845e-01
  36,  -9.3635e-02,   1.4372e-03,   5.0707e-01
  37,  -9.3643e-02,   1.3706e-03,   5.0577e-01
  38,  -9.3651e-02,   1.3084e-03,   5.0457e-01
  39,  -9.3658e-02,   1.2504e-03,   5.0344e-01
  40,  -9.3664e-02,   1.1961e-03,   5.0239e-01


==> Data/history_s_3.txt <==
iter,    objective,   norm_felas,  msh_quality
   1,  -1.1269e-02,   2.5651e-01,   6.9858e-01
   2,  -8.2279e-02,   6.3139e-02,   6.2893e-01
   3,  -8.8581e-02,   2.9699e-02,   5.9872e-01
   4,  -9.0351e-02,   1.7839e-02,   5.8441e-01
   5,  -9.1141e-02,   1.3496e-02,   5.7726e-01
   6,  -9.1631e-02,   1.1607e-02,   5.7350e-01
   7,  -9.1990e-02,   1.0407e-02,   5.7139e-01
   8,  -9.2271e-02,   9.4186e-03,   5.7009e-01
   9,  -9.2497e-02,   8.5379e-03,   5.6923e-01
  10,  -9.2681e-02,   7.7451e-03,   5.6861e-01
  11,  -9.2832e-02,   7.0346e-03,   5.6814e-01
  12,  -9.2957e-02,   6.4010e-03,   5.6780e-01
  13,  -9.3061e-02,   5.8371e-03,   5.6315e-01
  14,  -9.3148e-02,   5.3355e-03,   5.5685e-01
  15,  -9.3221e-02,   4.8888e-03,   5.5115e-01
  16,  -9.3283e-02,   4.4903e-03,   5.4598e-01
  17,  -9.3336e-02,   4.1342e-03,   5.4129e-01
  18,  -9.3382e-02,   3.8151e-03,   5.3704e-01
  19,  -9.3421e-02,   3.5286e-03,   5.3318e-01
  20,  -9.3455e-02,   3.2709e-03,   5.2966e-01
  21,  -9.3484e-02,   3.0385e-03,   5.2646e-01
  22,  -9.3510e-02,   2.8285e-03,   5.2354e-01
  23,  -9.3533e-02,   2.6383e-03,   5.2089e-01
  24,  -9.3553e-02,   2.4659e-03,   5.1846e-01
  25,  -9.3571e-02,   2.3092e-03,   5.1625e-01
  26,  -9.3587e-02,   2.1665e-03,   5.1422e-01
  27,  -9.3601e-02,   2.0364e-03,   5.1237e-01
  28,  -9.3614e-02,   1.9175e-03,   5.1068e-01
  29,  -9.3626e-02,   1.8088e-03,   5.0913e-01
  30,  -9.3637e-02,   1.7091e-03,   5.0771e-01
  31,  -9.3646e-02,   1.6176e-03,   5.0641e-01
  32,  -9.3655e-02,   1.5334e-03,   5.0523e-01
  33,  -9.3663e-02,   1.4559e-03,   5.0414e-01
  34,  -9.3671e-02,   1.3844e-03,   5.0314e-01
  35,  -9.3678e-02,   1.3184e-03,   5.0223e-01
  36,  -9.3684e-02,   1.2574e-03,   5.0139e-01


==> Data/history_s_4.txt <==
iter,    objective,   norm_felas,  msh_quality
   1,  -1.1269e-02,   2.9593e-01,   5.9584e-01
   2,  -8.7702e-02,   4.1922e-02,   5.4778e-01
   3,  -9.0463e-02,   2.1387e-02,   5.3194e-01
   4,  -9.1384e-02,   1.5822e-02,   5.2627e-01
   5,  -9.1923e-02,   1.3345e-02,   5.2414e-01
   6,  -9.2303e-02,   1.1539e-02,   5.2330e-01
   7,  -9.2585e-02,   1.0034e-02,   5.2298e-01
   8,  -9.2799e-02,   8.7648e-03,   5.2293e-01
   9,  -9.2963e-02,   7.6953e-03,   5.2306e-01
  10,  -9.3092e-02,   6.7928e-03,   5.2334e-01
  11,  -9.3193e-02,   6.0285e-03,   5.2376e-01
  12,  -9.3275e-02,   5.3781e-03,   5.2430e-01
  13,  -9.3341e-02,   4.8217e-03,   5.2119e-01
  14,  -9.3395e-02,   4.3433e-03,   5.1720e-01
  15,  -9.3440e-02,   3.9300e-03,   5.1376e-01
  16,  -9.3478e-02,   3.5714e-03,   5.1080e-01
  17,  -9.3510e-02,   3.2589e-03,   5.0826e-01
  18,  -9.3537e-02,   2.9853e-03,   5.0607e-01
  19,  -9.3561e-02,   2.7450e-03,   5.0418e-01
  20,  -9.3581e-02,   2.5331e-03,   5.0257e-01
  21,  -9.3599e-02,   2.3455e-03,   5.0118e-01
  22,  -9.3614e-02,   2.1788e-03,   5.0000e-01
  23,  -9.3628e-02,   2.0304e-03,   4.9899e-01
  24,  -9.3640e-02,   1.8977e-03,   4.9814e-01
  25,  -9.3651e-02,   1.7787e-03,   4.9742e-01
  26,  -9.3661e-02,   1.6717e-03,   4.9682e-01
  27,  -9.3670e-02,   1.5754e-03,   4.9633e-01
  28,  -9.3678e-02,   1.4884e-03,   4.9594e-01
  29,  -9.3686e-02,   1.4096e-03,   4.9563e-01
  30,  -9.3692e-02,   1.3382e-03,   4.9539e-01
  31,  -9.3699e-02,   1.2733e-03,   4.9522e-01

